Tidal Flows from Asynchronous Rotation in Binaries

Asynchronous rotation in binary stars produces non-radial oscillations that are known to cause observable variability on orbital timescales. The horizontal perturbations of the surface velocity fields are referred to as "tidal flows". In this paper we illustrate the manner in which tidal flows perturb the surface velocity field from that of uniform rotation, using a one-layer stellar model for the calculations. We justify the validity of this simplified model by the striking similarity between the photospheric absorption line-profiles it predicts and observational data of the binary system alpha Virginis. The velocity perturbations are used to compute the mechanical energy dissipation rates, dot-E, due to the shearing flows for the case of a massive (50+28 Mo) binary system having a moderately eccentric (e=0.3) orbit. The largest value of dot-E around periastron phases is found on the hemisphere facing the companion. However, at other orbital phases the maximum dot-E may migrate towards the poles. Assuming that dot-E plays a role in the mass-loss characteristics of massive binary systems, this suggests that peculiar binaries such as HD 5980 and eta Carinae may have a highly non-spherically symmetric mass-loss distribution which, in addition, is time-variable.

==> abstract.txt <==
\title{Tidal Flows from Asynchronous Rotation in Binaries}   
\author{Gloria Koenigsberger}
\affil{Instituto de Ciencias F\'{\i}sicas, Universidad Nacional Aut\'onoma de M\'exico, Cuernavaca, Mor., 62210, Mexico}
\author{Edmundo Moreno}
\affil{Instituto de Astronom\'{\i}a, Universidad Nacional Aut\'onoma de M\'exico, Mexico D.F, 04510, Mexico}
\author {David Harrington}
\affil{ Institute for Astronomy, University of Hawaii, 2680 Woodlawn Drive, Honolulu, HI, 96822, USA}

Asynchronous rotation in binary stars  produces non-radial oscillations that are known to cause observable variability on  orbital timescales. The horizontal perturbations  of the surface velocity fields are  referred to as ``tidal flows". In this paper we illustrate the manner in which tidal flows perturb the surface velocity field from that of uniform rotation, using a one-layer stellar model for the calculations.  We justify the validity of this simplified model by the striking similarity between the photospheric absorption line-profiles it predicts  and observational data of  the binary system alpha Virginis.  The velocity perturbations are  used to compute the mechanical energy dissipation rates, dot-E,  due to the shearing flows  for the case of  a massive (50+28 Mo) binary system having a moderately eccentric (e=0.3) orbit. The largest value of dot-E around periastron phases is found on the hemisphere facing the companion.  However, at other orbital phases the maximum dot-E may migrate towards  the poles.  Assuming that dot-E plays a role in the mass-loss characteristics of massive binary systems, this suggests that peculiar binaries such as HD~5980 and eta Carinae  may have a highly non-spherically symmetric mass-loss distribution which, in addition, is time-variable. 


